VX2TEXT: End-to-End Learning of Video-Based Text Generation From Multimodal Inputs

We present \textsc{Vx2Text}, a framework for text generation from multimodal inputs consisting of video plus text, speech, or audio. In order to leverage transformer networks, which have been shown to be effective at modeling language, each modality is first converted into a set of language embeddings by a learnable tokenizer. This allows our approach to perform multimodal fusion in the language space, thus eliminating the need for ad-hoc cross-modal fusion modules. To address the non-differentiability of tokenization on continuous inputs (e.g., video or audio), we utilize a relaxation scheme that enables end-to-end training. Furthermore, unlike prior encoder-only models, our network includes an autoregressive decoder to generate open-ended text from the multimodal embeddings fused by the language encoder. This renders our approach fully generative and makes it directly applicable to different "video+$x$ to text" problems without the need to design specialized network heads for each task. The proposed framework is not only conceptually simple but also remarkably effective: experiments demonstrate that our approach based on a single architecture outperforms the state-of-the-art on three video-based text-generation tasks -- captioning, question answering and audio-visual scene-aware dialog.

==> README.txt <==

To create a sample CVPR rebuttal pdf, copy the contents of this directory somewhere, and type

 latex egrebuttal

or 

 pdflatex egrebuttal


Make sure to replace the paper title and paper ID in the appropriate places in the tex file.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egrebuttal).


==> rebuttal/README.txt <==

To create a sample CVPR rebuttal pdf, copy the contents of this directory somewhere, and type

 latex egrebuttal

or 

 pdflatex egrebuttal


Make sure to replace the paper title and paper ID in the appropriate places in the tex file.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egrebuttal).


==> rebuttal/message_to_AC.txt <==
We must point out the unprofessional review of R1. As discussed in the first paragraph of our rebuttal, the review makes 4 clearly inaccurate statements about our work. Furthermore, several questions/issues raised by R1 are formulated so ambiguously that we cannot properly understand them and respond to them (see, e.g., points 2, 4, 9b in Weaknesses). The reviewer provides a rating of strong reject justified by the inaccurate characterizations of our work as well as the points that we cannot understand. We kindly ask the AC to give appropriate weight to this review in the event R1 is unwilling to correct it.

From Shih-Fu: We must point out the unprofessional review of R1. As discussed in the first paragraph of our rebuttal, R1 makes 4 clearly inaccurate statements about our work. Furthermore, several comments given by R1 are so ambiguous that it's almost impossible for us to understand and respond adequately (e.g., points 2, 4, 9b in Weaknesses). Such reviews are not up to the professional standard expected for conferences like CVPR. We ask AC to kindly take this into consideration.
